Alexandrov geometry: foundations

Alexandrov spaces are defined via axioms similar to those given by Euclid. The Alexandrov axioms replace certain equalities with inequalities. Depending on the signs of the inequalities, we obtain Alexandrov spaces with curvature bounded above and curvature bounded below. The definitions of the two classes of spaces are similar, but their properties and known applications are quite different. Our approach is novel in its attention to the interrelatedness of the two fields, and its emphasis on the way each illuminates the other. The goal of this book is to give a comprehensive exposition of the structure theory of Alexandrov spaces with curvature bounded above and below. It includes all the basic material as well as selected topics inspired by considering the two contexts simultaneously. We only consider the intrinsic theory, leaving applications aside. This book includes material up to the definition of dimension. Another volume still in preparation will cover further topics.

==> arXiv-list.txt <==
arXiv-list.txt
arXiv.tex
arXiv.ind
arXiv.bbl
akp1.sty
biber.sty
envmnt.sty
hyper.sty
hyphenation.sty
letters.sty
notation.sty
notation-vitya.sty
title-vol1.tex
tableofcontents.tex
intro1.tex
begin-part-preliminaries.tex
model.tex
metr.tex
ultralimit.tex
func.tex
euclid.tex
dim-prelim.tex
converge.tex
begin-part-defs.tex
defs-CBB.tex
defs-CBA.tex
kirszbraun.tex
warp.tex
polyhedral.tex
begin-part-tools.tex
tan.tex
baricentric-simplex.tex
dim.tex
grad.tex
defs-CBB+CBA-sol.tex
all.ind
library.bib
mppics/pic-1020.mps
mppics/pic-110.mps
mppics/pic-1405.mps
mppics/pic-1510.mps
mppics/pic-2.mps
mppics/pic-603.mps
mppics/pic-611.mps
mppics/pic-615.mps
mppics/pic-820.mps
mppics/pic-840.mps
mppics/pic-920.mps
mppics/pic-940.mps
mppics/pic-960.mps
mppics/pic-1005.mps
mppics/pic-1025.mps
mppics/pic-1200.mps
mppics/pic-1215.mps
mppics/pic-1310.mps
mppics/pic-1410.mps
mppics/pic-5.mps
mppics/pic-805.mps
mppics/pic-825.mps
mppics/pic-905.mps
mppics/pic-925.mps
mppics/pic-945.mps
mppics/pic-1010.mps
mppics/pic-105.mps
mppics/pic-1205.mps
mppics/pic-1415.mps
mppics/pic-605.mps
mppics/pic-810.mps
mppics/pic-830.mps
mppics/pic-910.mps
mppics/pic-930.mps
mppics/pic-950.mps
mppics/pic-970.mps
mppics/pic-1015.mps
mppics/pic-10.mps
mppics/pic-1210.mps
mppics/pic-1505.mps
mppics/pic-610.mps
mppics/pic-815.mps
mppics/pic-835.mps
mppics/pic-915.mps
mppics/pic-935.mps
mppics/pic-955.mps

